MNN-AECS: Energy Optimization for LLM Decoding on Mobile Devices via Adaptive Core Selection

As the demand for on-device Large Language Model (LLM) inference grows, energy efficiency has become a major concern, especially for battery-limited mobile devices. Our analysis shows that the memory-bound LLM decode phase dominates energy use, and yet most existing works focus on accelerating the prefill phase, neglecting energy concerns. We introduce Adaptive Energy-Centric Core Selection (AECS) and integrate it into MNN to create the energy-efficient version, MNN-AECS, the first engine-level system solution without requiring root access or OS modifications for energy-efficient LLM decoding. MNN-AECS is designed to reduce LLM decoding energy while keeping decode speed within an acceptable slowdown threshold by dynamically selecting low-power CPU cores. MNN-AECS is evaluated across 5 Android and 2 iOS devices on 5 popular LLMs of various sizes. Compared to original MNN, MNN-AECS cuts down energy use by 23% without slowdown averaged over all 7 devices and 4 datasets. Against other engines, including llama.cpp, executorch, mllm, and MediaPipe, MNN-AECS delivers 39% to 78% energy saving and 12% to 363% speedup on average.

==> fig/fixed-avd.json <==
[
    {
        "llamacpp": [
            2.51226027739977,
            2.4918544720222657,
            2.6526472365841283
        ],
        "mnn": [
            1.338212059826366,
            1.367390605746287,
            1.4977024600701017
        ],
        "ours": [
            1.0,
            1.05630302499374,
            1.238339491284097
        ],
        "executorch": [
            1.7031746159572438,
            1.938662545989089,
            2.5040713471428084
        ],
        "mllm": [
            2.6187665134522553,
            2.6674921382508856,
            2.688376863171387
        ],
        "mediapipe": [
            3.6208625875453824,
            3.5853119272638807
        ]
    },
    {
        "llamacpp": [
            2.3241159258572512,
            2.3732168709100305,
            2.437818123409683
        ],
        "mnn": [
            1.2665234962559038,
            1.3068620203463572,
            1.3450493978818092
        ],
        "ours": [
            1.0,
            1.0064648568018724,
            1.0710434807087343
        ],
        "executorch": [
            1.920282676472065,
            1.9705741791382252,
            2.011701326044083
        ],
        "mllm": [
            2.6356116784944907,
            2.5740462886717514,
            2.4381849128822606
        ],
        "mediapipe": [
            3.428542182940862
        ]
    },
    {
        "llamacpp": [
            0.5747582682195814,
            0.5395286738701678,
            0.475189209927312
        ],
        "mnn": [
            0.9444231602646749,
            0.9161133996989306,
            0.8302585070156026
        ],
        "ours": [
            1.0,
            0.9605210007422326,
            0.8378470122901174
        ],
        "executorch": [
            0.7323114226915107,
            0.6365400500250523,
            0.4677418679615852
        ],
        "mllm": [
            0.49007261646259326,
            0.46806002976813627,
            0.3910859107666003
        ],
        "mediapipe": [
            0.3275947935927664,
            0.32187415475434694
        ]
    },
    {
        "llamacpp": [
            0.5817810770313416,
            0.5552995073390748,
            0.5231598113673898
        ],
        "mnn": [
            0.9565206562703927,
            0.9439969489383556,
            0.9099593640956464
        ],
        "ours": [
            1.0,
            0.980347732791772,
            0.9428362926747544
        ],
        "executorch": [
            0.669017767792616,
            0.6442529029258544,
            0.6068349995072266
        ],
        "mllm": [
            0.4773952803297371,
            0.47277208108715796,
            0.45954959026344355
        ],
        "mediapipe": [
            0.3374444040919846
        ]
    }
]
